K3 surfaces associated with curves of genus two

It is known (work of Galluzzi, Lombardo, Dolgachev and Naruki) that there is a unique K3 surface X which corresponds to a genus 2 curve C such that X has a Shioda-Inose structure with quotient birational to the Kummer surface of the Jacobian of C. In this paper we give an explicit realization of X as an elliptic surface over P^1 with specified singular fibers of type II^* and III^*. We describe how the Weierstrass coefficients are related to the Igusa-Clebsch invariants of C.

==> addendum.txt <==
/*
Maxima code for ``$K3$ surfaces associated to curves of genus two''

Abhinav Kumar

In this appendix we give the Maxima code which verifies the assertions
of Section 5.7. We may assume, without loss of generality, that the
curve C is given by

y^2 = x(x-1)(x-2)(x-t_4)(x-t_5)(x-t_6)

since we may move three of the Weierstrass points to 0,1,2 by an
element of PGL_2. The choice of 0,1,2 instead of 0,1,infinity is made
to be able to use the formulas of Cassels and Flynn's ``Prolegomena to
a Middlebrow Arithmetic of Curves of Genus 2'', which assumes that
the Weierstrass points are finite. 

------------------------------
*/


t:[0,1,2,t4,t5,t6]$

F:expand(product(x-t[i],i,1,6))$
f0:coeff(F,x,0)$
f1:coeff(F,x,1)$
f2:coeff(F,x,2)$
f3:coeff(F,x,3)$
f4:coeff(F,x,4)$
f5:coeff(F,x,5)$
f6:coeff(F,x,6)$

K2:z2^2-4*z1*z3$

K1:-4*z1^3*f0-2*z1^2*z2*f1-4*z1^2*z3*f2-2*z1*z2*z3*f3-4*z1*z3^2*f4-2*z2*
z3^2*f5-4*z3^3*f6$

K0:-4*z1^4*f0*f2+z1^4*f1^2-4*z1^3*z2*f0*f3-2*z1^3*z3*f1*f3-4*z1^2*z2^2
*f0*f4+4*z1^2*z2*z3*f0*f5-4*z1^2*z2*z3*f1*f4-4*z1^2*z3^2*f0*f6+2*z1^2*z3^
2*f1*f5-4*z1^2*z3^2*f2*f4+z1^2*z3^2*f3^2-4*z1*z2^3*f0*f5+8*z1*z2^2*z3*f0
*f6-4*z1*z2^2*z3*f1*f5+4*z1*z2*z3^2*f1*f6-4*z1*z2*z3^2*f2*f5-2*z1*z3^3*f3*
f5-4*z2^4*f0*f6-4*z2^3*z3*f1*f6-4*z2^2*z3^2*f2*f6-4*z2*z3^3*f3*f6-4*z3^4*
f4*f6+z3^4*f5^2$

K:K2*z4^2 + K1*z4 + K0$

/* Kummer surface is K2*z4^2 + K1*z4 + K0 = 0 */

p0:[z1=0,z2=0,z3=0,z4=1]$
p12:[z1=1, z2=1, z3=0, z4=-2*t6*t5*t4]$
p13:[z1=1, z2=2, z3=0, z4=-t6*t5*t4]$
p14:[z1=1, z2=t4, z3=0, z4=-2*t6*t5]$
p15:[z1=1, z2=t5, z3=0, z4=-2*t6*t4]$
p16:[z1=1, z2=t6, z3=0, z4=-2*t5*t4]$
p23:[z1=1, z2=3, z3=2, z4=(-2*t5-2*t6)*t4+(-2*t6*t5-4)]$
p24:[z1=1, z2=t4 + 1, z3=t4, z4=-t4^2+((-t6-2)*t5-2*t6)*t4]$
p25:[z1=1, z2=t5 + 1, z3=t5, z4=(-t6-2)*t5*t4+(-t5^2-2*t6*t5)]$
p26:[z1=1, z2=t6 + 1, z3=t6, z4=(-t6*t5-2*t6)*t4+(-2*t6*t5-t6^2)]$
p34:[z1=1, z2=t4 + 2, z3=2*t4, z4=-4*t4^2+((-2*t6-2)*t5-2*t6)*t4]$
p35:[z1=1, z2=t5 + 2, z3=2*t5, z4=(-2*t6-2)*t5*t4+(-4*t5^2-2*t6*t5)]$
p36:[z1=1, z2=t6 + 2, z3=2*t6, z4=(-2*t6*t5-2*t6)*t4+(-2*t6*t5-4*t6^2)]$
p45:[z1=1, z2=t4 + t5, z3=t5*t4, z4=-t5^2*t4^2+(-3*t6-2)*t5*t4]$
p46:[z1=1, z2=t4 + t6, z3=t6*t4, z4=-t6^2*t4^2+(-3*t6*t5-2*t6)*t4]$
p56:[z1=1, z2=t5 + t6, z3=t6*t5, z4=-3*t6*t5*t4+(-t6^2*t5^2-2*t6*t5)]$


/* some tropes */

T1:t[1]^2*z1 -t[1]*z2 + z3$
T2:t[2]^2*z1 -t[2]*z2 + z3$
T3:t[3]^2*z1 -t[3]*z2 + z3$
T4:t[4]^2*z1 -t[4]*z2 + z3$
T5:t[5]^2*z1 -t[5]*z2 + z3$
T6:t[6]^2*z1 -t[6]*z2 + z3$

/* pencil of quintics */

G:c1*z3^5+c2*z2*z3^4+c7*z1*z3^4+c3*z2^2*z3^3+c8*z1*z2*z3^3+c12*z1^2*z3^3
+c4*z2^3*z3^2+c9*z1*z2^2*z3^2+c13*z1^2*z2*z3^2+c16*z1^3*z3^2+c5*z2^4*z3
+c10*z1*z2^3*z3+c14*z1^2*z2^2*z3+c17*z1^3*z2*z3+c19*z1^4*z3+c6*z2^5+
c11*z1*z2^4+c15*z1^2*z2^3+c18*z1^3*z2^2+c20*z1^4*z2+c21*z1^5$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$
G11: diff(G1,z1)$
G12: diff(G1,z2)$
G13: diff(G1,z3)$
G22: diff(G2,z2)$
G23: diff(G2,z3)$
G33: diff(G3,z3)$

v: solve([ev(G,p24)=0,ev(G,p25)=0,ev(G,p36)=0,ev(G,p45)=0,
ev(G1,p13)=0,ev(G2,p13)=0,ev(G3,p13)=0,
ev(G1,p46)=0,ev(G2,p46)=0,ev(G3,p46)=0,ev(G1,p56)=0,ev(G2,p56)=0,
ev(G3,p56)=0,ev(G11,p12)=0,ev(G12,p12)=0,ev(G13,p12)=0,ev(G22,p12)=0,
ev(G23,p12)=0,ev(G33,p12)=0],[c1,c2,c3,c4,c5,c6,c7,c8,c9,
c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21])$

s1:ev(G,ev(v, %r1=1,%r2=0))$
s1:num(rat(s1))$
s1: factor(s1);

s2:ev(G,ev(v, %r1=0,%r2=1))$
s2:num(rat(s2))$

/* will modify s2 later */

/* computing e4 */

G: c1*z3^4+c2*z2*z3^3+c6*z1*z3^3+c3*z2^2*z3^2+c7*z1*z2*z3^2+c10*z1^2*z3^2+
c4*z2^3*z3+c8*z1*z2^2*z3+c11*z1^2*z2*z3+c13*z1^3*z3+c5*z2^4+c9*z1*z2^3+
c12*z1^2*z2^2+c14*z1^3*z2+c15*z1^4$


G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$

v: solve([ev(G,p24)=0,ev(G,p25)=0,ev(G,p36)=0,ev(G,p45)=0,ev(G,p56)=0,
ev(G1,p13)=0,ev(G2,p13)=0,ev(G3,p13)=0,
ev(G1,p46)=0,ev(G2,p46)=0,ev(G3,p46)=0,
ev(G1,p12)=0,ev(G2,p12)=0,ev(G3,p12)=0],
[c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15])$

e4: ev(G,ev(v, %r3=1))$
e4: num(rat(e4))$

/* computing e3 */

G: c1*z3^3+c2*z2*z3^2+c5*z1*z3^2+c3*z2^2*z3+c6*z1*z2*z3+c8*z1^2*z3+c4*z2^3+
c7*z1*z2^2+c9*z1^2*z2+c10*z1^3$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$

v: solve([ev(G,p13)=0,ev(G,p24)=0,ev(G,p46)=0,ev(G,p36)=0,ev(G,p45)=0,
ev(G,p56)=0,ev(G1,p12)=0,ev(G2,p12)=0,ev(G3,p12)=0],
[c1,c2,c3,c4,c5,c6,c7,c8,c9,c10])$

e3: ev(G,ev(v, %r4=1))$
e3: num(rat(e3))$

/* computing e2 */

G: c1*z3^2+c2*z2*z3+c4*z1*z3+c3*z2^2+c5*z1*z2+c6*z1^2$

v: solve([ev(G,p13)=0,ev(G,p24)=0,ev(G,p46)=0,ev(G,p12)=0,ev(G,p56)=0],
[c1,c2,c3,c4,c5,c6])$

e2: ev(G,ev(v, %r5=1))$
e2: num(rat(e2))$

/* computing e1 */

G: z3*c1 + z2*c2 + z1*c3$

v: solve([ev(G,p46)=0,ev(G,p12)=0],
[c1,c2,c3])$

e1: ev(G,ev(v, %r6=1))$
e1: -num(rat(e1))$

/* computing e5 */

G: c1*z3^5+c2*z2*z3^4+c7*z1*z3^4+c3*z2^2*z3^3+c8*z1*z2*z3^3+c12*z1^2*z3^3+
c4*z2^3*z3^2+c9*z1*z2^2*z3^2+c13*z1^2*z2*z3^2+c16*z1^3*z3^2+c5*z2^4*z3+
c10*z1*z2^3*z3+c14*z1^2*z2^2*z3+c17*z1^3*z2*z3+c19*z1^4*z3+c6*z2^5+
c11*z1*z2^4+c15*z1^2*z2^3+c18*z1^3*z2^2+c20*z1^4*z2+c21*z1^5$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$
G11: diff(G1,z1)$
G12: diff(G1,z2)$
G13: diff(G1,z3)$
G22: diff(G2,z2)$
G23: diff(G2,z3)$
G33: diff(G3,z3)$

v: solve([ev(G,p24)=0,ev(G,p25)=0,ev(G,p36)=0,ev(G,p45)=0,ev(G,p34)=0,
ev(G1,p13)=0,ev(G2,p13)=0,ev(G3,p13)=0,ev(G1,p46)=0,ev(G2,p46)=0,
ev(G3,p46)=0,ev(G1,p56)=0,ev(G2,p56)=0,ev(G3,p56)=0,ev(G11,p12)=0,ev
(G12,p12)=0,ev(G13,p12)=0,ev(G22,p12)=0,ev(G23,p12)=0,ev(G33,p12)=0],[c1,
c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21])$

e5: ev(G,ev(v, %r7=1))$
e5: num(rat(e5))$

/* computing d1 (called f1 in the paper. use d here since 
f is already taken for the sextic
*/

G: c1*z3^4+c2*z2*z3^3+c6*z1*z3^3+c3*z2^2*z3^2+c7*z1*z2*z3^2+c10*z1^2*z3^2+
c4*z2^3*z3+c8*z1*z2^2*z3+c11*z1^2*z2*z3+c13*z1^3*z3+c5*z2^4+c9*z1*z2^3+
c12*z1^2*z2^2+c14*z1^3*z2+c15*z1^4$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$

v: solve([ev(G,p24)=0,ev(G,p25)=0,ev(G,p36)=0,ev(G,p45)=0,ev(G,p46)=0,
ev(G1,p13)=0,ev(G2,p13)=0,ev(G3,p13)=0,
ev(G1,p56)=0,ev(G2,p56)=0,ev(G3,p56)=0,
ev(G1,p12)=0,ev(G2,p12)=0,ev(G3,p12)=0],
[c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15])$

d1: ev(G,ev(v, %r8=1))$
d1: -num(rat(d1))$

/* computing d2 */

G: c1*z3^3+c2*z2*z3^2+c5*z1*z3^2+c3*z2^2*z3+c6*z1*z2*z3+c8*z1^2*z3+c4*z2^3
+c7*z1*z2^2+c9*z1^2*z2+c10*z1^3$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$

v: solve([ev(G,p13)=0,ev(G,p25)=0,ev(G,p46)=0,ev(G,p36)=0,
ev(G,p45)=0,ev(G,p56)=0,ev(G1,p12)=0,ev(G2,p12)=0,ev(G3,p12)=0],
[c1,c2,c3,c4,c5,c6,c7,c8,c9,c10])$

d2: ev(G,ev(v, %r9=1))$
d2: -num(rat(d2))$

/* computing d3 */

G: c1*z3^2+c2*z2*z3+c4*z1*z3+c3*z2^2+c5*z1*z2+c6*z1^2$

v: solve([ev(G,p13)=0,ev(G,p25)=0,ev(G,p46)=0,ev(G,p12)=0,ev(G,p56)=0],
[c1,c2,c3,c4,c5,c6])$

d3: ev(G,ev(v, %r10=1))$
d3: -num(rat(d3))$

/* computing d4 */

G: z3*c1 + z2*c2 + z1*c3$

v: solve([ev(G,p56)=0,ev(G,p12)=0],
[c1,c2,c3])$

d4: ev(G,ev(v, %r11=1))$
d4: num(rat(d4))$

/* computing d6 */

G: c1*z3^5+c2*z2*z3^4+c7*z1*z3^4+c3*z2^2*z3^3+c8*z1*z2*z3^3+c12*z1^2*z3^3
+c4*z2^3*z3^2+c9*z1*z2^2*z3^2+c13*z1^2*z2*z3^2+c16*z1^3*z3^2+c5*z2^4*z3+
c10*z1*z2^3*z3+c14*z1^2*z2^2*z3+c17*z1^3*z2*z3+c19*z1^4*z3+c6*z2^5+
c11*z1*z2^4+c15*z1^2*z2^3+c18*z1^3*z2^2+c20*z1^4*z2+c21*z1^5$

G1: diff(G,z1)$
G2: diff(G,z2)$
G3: diff(G,z3)$
G11: diff(G1,z1)$
G12: diff(G1,z2)$
G13: diff(G1,z3)$
G22: diff(G2,z2)$
G23: diff(G2,z3)$
G33: diff(G3,z3)$

v: solve([ev(G,p24)=0,ev(G,p25)=0,ev(G,p36)=0,ev(G,p45)=0,ev(G,p35)=0,
ev(G1,p13)=0,ev(G2,p13)=0,ev(G3,p13)=0,ev(G1,p46)=0,ev(G2,p46)=0,
ev(G3,p46)=0,ev(G1,p56)=0,ev(G2,p56)=0,ev(G3,p56)=0,ev(G11,p12)=0,
ev(G12,p12)=0,ev(G13,p12)=0,ev(G22,p12)=0,ev(G23,p12)=0,ev(G33,p12)=0],[c1,
c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14,c15,c16,c17,c18,c19,c20,c21])$

d6: ev(G,ev(v, %r12=1))$
d6: num(rat(d6))$

/* verify that s1 = T1*T2*T6*quadratic. This pins down t = s2/s1 up to an 
affine linear transformation, since it has the correct denominator:
t blows up at the D9 fiber, which contains C12, C16 and C0, cut out by
T2,T6 and T1
*/

q1: s1/(T1*T2*T6);


/* locations of the fibers. we change these so they sum to zero */

u1: (s2-d1*e1)/s1$
u2: (s2-d2*e2)/s1$
u3: (s2-d3*e3)/s1$
u4: (s2-d4*e4)/s1;
u5: (s2-e5)/s1$
u6: (s2-d6)/s1$

u0: (u1+u2+u3+u4+u5+u6)/6$

u1: u1-u0$
u2: u2-u0$
u3: u3-u0$
u4: u4-u0$
u5: u5-u0$
u6: u6-u0$

/* change s2 to fix t = s2/s1. */

s2: s2-u0*s1$

u1+u2+u3+u4+u5+u6;

/* check that the functions t-s2/s1 factor as asserted */

rat((s2-s1*u6)/(d6));
rat((s2-s1*u5)/(e5));
rat((s2-s1*u4)/(d4*e4));
rat((s2-s1*u3)/(d3*e3));
rat((s2-s1*u2)/(d2*e2));
rat((s2-s1*u1)/(d1*e1));

/* completing the square in the equation of the Kummer 
surface */

M:factor(-K2*K+(K2*z4+K1/2)^2)$

M/(4*T1*T2*T3*T4*T5*T6);

/* The funtions x,y,t are going to be (use u instead of t which is
taken) :

x: e1*e2*e3*e4*e5*T5/((T1*T2*T6*q1)^3*d5);

y: e1*e2*e3*e4*e5*(t4*t5*(t5-t4)*t6*(t6-t4)*(t6-t5))*(c2*z4+c1/2)/
(T1^5*T2^3*T4^2*T6^4*q1^2);

u:s2/s1;
*/

p: (u-u1)*(u-u2)*(u-u3)*(u-u4)*(u-u5)*(u-u6)$
coeff(p,u,5);
w: u^3 + coeff(p,u,4)/2*u + coeff(p,u,3)/2$
q: p-w^2$

/* write down numerators and denominators of everything in sight */

wnum: s2^3 + coeff(p,u,4)/2*s2*s1^2 + coeff(p,u,3)/2*s1^3$
wden: s1^3$

/*
pnum: (s2-u1*s1)*(s2-u2*s1)*(s2-u3*s1)*(s2-u4*s1)*(s2-u5*s1)*(s2-u6*s1);

pden: s1^6;

Note that
pnum = (e1*e2*e3*e4*d1*d2*d3*d4*e5*d6);

xnum: e1*e2*e3*e4*e5*T5;
xden: ((T1*T2*T6*q1)^3*d5);

The equation of the surface is

y^2 = x*(x^2 -2*w*x + p)

The identity boils down to checking the following:

4*(t4*t5*(t5-t4)*t6*(t6-t4)*(t6-t5))^2*T2^4*T3*T6^2*q1^5
=
(e1*e2*e3*e4*e5*T5^2) - 2*wnum*T4*T5 + T4^2*d1*d2*d3*d4*d6

*/

((e1*e2*e3*e4*e5*T5^2) - 2*wnum*T4*T5 + T4^2*d1*d2*d3*d4*d6) - (
4*(t4*t5*(t5-t4)*t6*(t6-t4)*(t6-t5))^2*T2^4*T3*T6^2*q1^5);

/*
It remains to check that the Igusa-Clebsch invariants of the sextic

y^2 = x(x-1)(x-2)(x-t_4)(x-t_5)(x-t_6)

are related to the coefficients of the polynomials w and q, as
asserted. 
*/

i2 : 6*f3^2 - 16*f2*f4 + 40*f1*f5 - 240*f0*f6$
i4 : 4*f2^2*f4^2 - 12*f1*f3*f4^2 + 48*f0*f4^3 - 12*f2^2*f3*f5 + 
   36*f1*f3^2*f5 + 4*f1*f2*f4*f5 - 180*f0*f3*f4*f5 - 80*f1^2*f5^2 + 
   300*f0*f2*f5^2 + 48*f2^3*f6 - 180*f1*f2*f3*f6 + 324*f0*f3^2*f6 + 
   300*f1^2*f4*f6 - 504*f0*f2*f4*f6 - 540*f0*f1*f5*f6 + 1620*f0^2*f6^2$
i6 : 8*f2^2*f3^2*f4^2 - 24*f1*f3^3*f4^2 - 24*f2^3*f4^3 + 76*f1*f2*f3*f4^3 + 
   60*f0*f3^2*f4^3 - 36*f1^2*f4^4 - 160*f0*f2*f4^4 - 24*f2^2*f3^3*f5 + 
   72*f1*f3^4*f5 + 76*f2^3*f3*f4*f5 - 238*f1*f2*f3^2*f4*f5 - 
   198*f0*f3^3*f4*f5 + 28*f1*f2^2*f4^2*f5 + 26*f1^2*f3*f4^2*f5 + 
   492*f0*f2*f3*f4^2*f5 + 616*f0*f1*f4^3*f5 - 36*f2^4*f5^2 + 
   26*f1*f2^2*f3*f5^2 + 176*f1^2*f3^2*f5^2 + 330*f0*f2*f3^2*f5^2 + 
   64*f1^2*f2*f4*f5^2 - 640*f0*f2^2*f4*f5^2 - 1860*f0*f1*f3*f4*f5^2 - 
   900*f0^2*f4^2*f5^2 - 320*f1^3*f5^3 + 1600*f0*f1*f2*f5^3 + 
   2250*f0^2*f3*f5^3 + 60*f2^3*f3^2*f6 - 198*f1*f2*f3^3*f6 + 162*f0*f3^4*f6 - 
   160*f2^4*f4*f6 + 492*f1*f2^2*f3*f4*f6 + 330*f1^2*f3^2*f4*f6 - 
   468*f0*f2*f3^2*f4*f6 - 640*f1^2*f2*f4^2*f6 + 424*f0*f2^2*f4^2*f6 - 
   876*f0*f1*f3*f4^2*f6 - 96*f0^2*f4^3*f6 + 616*f1*f2^3*f5*f6 - 
   1860*f1^2*f2*f3*f5*f6 - 876*f0*f2^2*f3*f5*f6 + 1818*f0*f1*f3^2*f5*f6 + 
   1600*f1^3*f4*f5*f6 + 3472*f0*f1*f2*f4*f5*f6 + 3060*f0^2*f3*f4*f5*f6 - 
   2240*f0*f1^2*f5^2*f6 - 18600*f0^2*f2*f5^2*f6 - 900*f1^2*f2^2*f6^2 - 
   96*f0*f2^3*f6^2 + 2250*f1^3*f3*f6^2 + 3060*f0*f1*f2*f3*f6^2 - 
   10044*f0^2*f3^2*f6^2 - 18600*f0*f1^2*f4*f6^2 + 20664*f0^2*f2*f4*f6^2 + 
   59940*f0^2*f1*f5*f6^2 - 119880*f0^3*f6^3$
i10 : f1^2*f2^2*f3^2*f4^2*f5^2 - 4*f0*f2^3*f3^2*f4^2*f5^2 - 
   4*f1^3*f3^3*f4^2*f5^2 + 18*f0*f1*f2*f3^3*f4^2*f5^2 - 
   27*f0^2*f3^4*f4^2*f5^2 - 4*f1^2*f2^3*f4^3*f5^2 + 16*f0*f2^4*f4^3*f5^2 + 
   18*f1^3*f2*f3*f4^3*f5^2 - 80*f0*f1*f2^2*f3*f4^3*f5^2 - 
   6*f0*f1^2*f3^2*f4^3*f5^2 + 144*f0^2*f2*f3^2*f4^3*f5^2 - 
   27*f1^4*f4^4*f5^2 + 144*f0*f1^2*f2*f4^4*f5^2 - 128*f0^2*f2^2*f4^4*f5^2 - 
   192*f0^2*f1*f3*f4^4*f5^2 + 256*f0^3*f4^5*f5^2 - 4*f1^2*f2^2*f3^3*f5^3 + 
   16*f0*f2^3*f3^3*f5^3 + 16*f1^3*f3^4*f5^3 - 72*f0*f1*f2*f3^4*f5^3 + 
   108*f0^2*f3^5*f5^3 + 18*f1^2*f2^3*f3*f4*f5^3 - 72*f0*f2^4*f3*f4*f5^3 - 
   80*f1^3*f2*f3^2*f4*f5^3 + 356*f0*f1*f2^2*f3^2*f4*f5^3 + 
   24*f0*f1^2*f3^3*f4*f5^3 - 630*f0^2*f2*f3^3*f4*f5^3 - 
   6*f1^3*f2^2*f4^2*f5^3 + 24*f0*f1*f2^3*f4^2*f5^3 + 144*f1^4*f3*f4^2*f5^3 - 
   746*f0*f1^2*f2*f3*f4^2*f5^3 + 560*f0^2*f2^2*f3*f4^2*f5^3 + 
   1020*f0^2*f1*f3^2*f4^2*f5^3 - 36*f0*f1^3*f4^3*f5^3 + 
   160*f0^2*f1*f2*f4^3*f5^3 - 1600*f0^3*f3*f4^3*f5^3 - 27*f1^2*f2^4*f5^4 + 
   108*f0*f2^5*f5^4 + 144*f1^3*f2^2*f3*f5^4 - 630*f0*f1*f2^3*f3*f5^4 - 
   128*f1^4*f3^2*f5^4 + 560*f0*f1^2*f2*f3^2*f5^4 + 825*f0^2*f2^2*f3^2*f5^4 - 
   900*f0^2*f1*f3^3*f5^4 - 192*f1^4*f2*f4*f5^4 + 1020*f0*f1^2*f2^2*f4*f5^4 - 
   900*f0^2*f2^3*f4*f5^4 + 160*f0*f1^3*f3*f4*f5^4 - 
   2050*f0^2*f1*f2*f3*f4*f5^4 + 2250*f0^3*f3^2*f4*f5^4 - 
   50*f0^2*f1^2*f4^2*f5^4 + 2000*f0^3*f2*f4^2*f5^4 + 256*f1^5*f5^5 - 
   1600*f0*f1^3*f2*f5^5 + 2250*f0^2*f1*f2^2*f5^5 + 2000*f0^2*f1^2*f3*f5^5 - 
   3750*f0^3*f2*f3*f5^5 - 2500*f0^3*f1*f4*f5^5 + 3125*f0^4*f5^6 - 
   4*f1^2*f2^2*f3^2*f4^3*f6 + 16*f0*f2^3*f3^2*f4^3*f6 + 
   16*f1^3*f3^3*f4^3*f6 - 72*f0*f1*f2*f3^3*f4^3*f6 + 108*f0^2*f3^4*f4^3*f6 + 
   16*f1^2*f2^3*f4^4*f6 - 64*f0*f2^4*f4^4*f6 - 72*f1^3*f2*f3*f4^4*f6 + 
   320*f0*f1*f2^2*f3*f4^4*f6 + 24*f0*f1^2*f3^2*f4^4*f6 - 
   576*f0^2*f2*f3^2*f4^4*f6 + 108*f1^4*f4^5*f6 - 576*f0*f1^2*f2*f4^5*f6 + 
   512*f0^2*f2^2*f4^5*f6 + 768*f0^2*f1*f3*f4^5*f6 - 1024*f0^3*f4^6*f6 + 
   18*f1^2*f2^2*f3^3*f4*f5*f6 - 72*f0*f2^3*f3^3*f4*f5*f6 - 
   72*f1^3*f3^4*f4*f5*f6 + 324*f0*f1*f2*f3^4*f4*f5*f6 - 
   486*f0^2*f3^5*f4*f5*f6 - 80*f1^2*f2^3*f3*f4^2*f5*f6 + 
   320*f0*f2^4*f3*f4^2*f5*f6 + 356*f1^3*f2*f3^2*f4^2*f5*f6 - 
   1584*f0*f1*f2^2*f3^2*f4^2*f5*f6 - 108*f0*f1^2*f3^3*f4^2*f5*f6 + 
   2808*f0^2*f2*f3^3*f4^2*f5*f6 + 24*f1^3*f2^2*f4^3*f5*f6 - 
   96*f0*f1*f2^3*f4^3*f5*f6 - 630*f1^4*f3*f4^3*f5*f6 + 
   3272*f0*f1^2*f2*f3*f4^3*f5*f6 - 2496*f0^2*f2^2*f3*f4^3*f5*f6 - 
   4464*f0^2*f1*f3^2*f4^3*f5*f6 + 144*f0*f1^3*f4^4*f5*f6 - 
   640*f0^2*f1*f2*f4^4*f5*f6 + 6912*f0^3*f3*f4^4*f5*f6 - 
   6*f1^2*f2^3*f3^2*f5^2*f6 + 24*f0*f2^4*f3^2*f5^2*f6 + 
   24*f1^3*f2*f3^3*f5^2*f6 - 108*f0*f1*f2^2*f3^3*f5^2*f6 + 
   162*f0^2*f2*f3^4*f5^2*f6 + 144*f1^2*f2^4*f4*f5^2*f6 - 
   576*f0*f2^5*f4*f5^2*f6 - 746*f1^3*f2^2*f3*f4*f5^2*f6 + 
   3272*f0*f1*f2^3*f3*f4*f5^2*f6 + 560*f1^4*f3^2*f4*f5^2*f6 - 
   2412*f0*f1^2*f2*f3^2*f4*f5^2*f6 - 4536*f0^2*f2^2*f3^2*f4*f5^2*f6 + 
   3942*f0^2*f1*f3^3*f4*f5^2*f6 + 1020*f1^4*f2*f4^2*f5^2*f6 - 
   5428*f0*f1^2*f2^2*f4^2*f5^2*f6 + 4816*f0^2*f2^3*f4^2*f5^2*f6 - 
   682*f0*f1^3*f3*f4^2*f5^2*f6 + 10152*f0^2*f1*f2*f3*f4^2*f5^2*f6 - 
   9720*f0^3*f3^2*f4^2*f5^2*f6 + 248*f0^2*f1^2*f4^3*f5^2*f6 - 
   10560*f0^3*f2*f4^3*f5^2*f6 - 36*f1^3*f2^3*f5^3*f6 + 
   144*f0*f1*f2^4*f5^3*f6 + 160*f1^4*f2*f3*f5^3*f6 - 
   682*f0*f1^2*f2^2*f3*f5^3*f6 - 120*f0^2*f2^3*f3*f5^3*f6 - 
   208*f0*f1^3*f3^2*f5^3*f6 + 1980*f0^2*f1*f2*f3^2*f5^3*f6 - 
   1350*f0^3*f3^3*f5^3*f6 - 1600*f1^5*f4*f5^3*f6 + 
   9768*f0*f1^3*f2*f4*f5^3*f6 - 13040*f0^2*f1*f2^2*f4*f5^3*f6 - 
   12330*f0^2*f1^2*f3*f4*f5^3*f6 + 19800*f0^3*f2*f3*f4*f5^3*f6 + 
   15600*f0^3*f1*f4^2*f5^3*f6 + 320*f0*f1^4*f5^4*f6 - 
   1700*f0^2*f1^2*f2*f5^4*f6 + 1500*f0^3*f2^2*f5^4*f6 + 
   2250*f0^3*f1*f3*f5^4*f6 - 22500*f0^4*f4*f5^4*f6 - 27*f1^2*f2^2*f3^4*f6^2 + 
   108*f0*f2^3*f3^4*f6^2 + 108*f1^3*f3^5*f6^2 - 486*f0*f1*f2*f3^5*f6^2 + 
   729*f0^2*f3^6*f6^2 + 144*f1^2*f2^3*f3^2*f4*f6^2 - 
   576*f0*f2^4*f3^2*f4*f6^2 - 630*f1^3*f2*f3^3*f4*f6^2 + 
   2808*f0*f1*f2^2*f3^3*f4*f6^2 + 162*f0*f1^2*f3^4*f4*f6^2 - 
   4860*f0^2*f2*f3^4*f4*f6^2 - 128*f1^2*f2^4*f4^2*f6^2 + 
   512*f0*f2^5*f4^2*f6^2 + 560*f1^3*f2^2*f3*f4^2*f6^2 - 
   2496*f0*f1*f2^3*f3*f4^2*f6^2 + 825*f1^4*f3^2*f4^2*f6^2 - 
   4536*f0*f1^2*f2*f3^2*f4^2*f6^2 + 8208*f0^2*f2^2*f3^2*f4^2*f6^2 + 
   5832*f0^2*f1*f3^3*f4^2*f6^2 - 900*f1^4*f2*f4^3*f6^2 + 
   4816*f0*f1^2*f2^2*f4^3*f6^2 - 4352*f0^2*f2^3*f4^3*f6^2 - 
   120*f0*f1^3*f3*f4^3*f6^2 - 5760*f0^2*f1*f2*f3*f4^3*f6^2 - 
   8640*f0^3*f3^2*f4^3*f6^2 - 192*f0^2*f1^2*f4^4*f6^2 + 
   9216*f0^3*f2*f4^4*f6^2 - 192*f1^2*f2^4*f3*f5*f6^2 + 
   768*f0*f2^5*f3*f5*f6^2 + 1020*f1^3*f2^2*f3^2*f5*f6^2 - 
   4464*f0*f1*f2^3*f3^2*f5*f6^2 - 900*f1^4*f3^3*f5*f6^2 + 
   3942*f0*f1^2*f2*f3^3*f5*f6^2 + 5832*f0^2*f2^2*f3^3*f5*f6^2 - 
   6318*f0^2*f1*f3^4*f5*f6^2 + 160*f1^3*f2^3*f4*f5*f6^2 - 
   640*f0*f1*f2^4*f4*f5*f6^2 - 2050*f1^4*f2*f3*f4*f5*f6^2 + 
   10152*f0*f1^2*f2^2*f3*f4*f5*f6^2 - 5760*f0^2*f2^3*f3*f4*f5*f6^2 + 
   1980*f0*f1^3*f3^2*f4*f5*f6^2 - 22896*f0^2*f1*f2*f3^2*f4*f5*f6^2 + 
   21384*f0^3*f3^3*f4*f5*f6^2 + 2250*f1^5*f4^2*f5*f6^2 - 
   13040*f0*f1^3*f2*f4^2*f5*f6^2 + 15264*f0^2*f1*f2^2*f4^2*f5*f6^2 + 
   16632*f0^2*f1^2*f3*f4^2*f5*f6^2 - 3456*f0^3*f2*f3*f4^2*f5*f6^2 - 
   21888*f0^3*f1*f4^3*f5*f6^2 - 50*f1^4*f2^2*f5^2*f6^2 + 
   248*f0*f1^2*f2^3*f5^2*f6^2 - 192*f0^2*f2^4*f5^2*f6^2 + 
   2000*f1^5*f3*f5^2*f6^2 - 12330*f0*f1^3*f2*f3*f5^2*f6^2 + 
   16632*f0^2*f1*f2^2*f3*f5^2*f6^2 + 15417*f0^2*f1^2*f3^2*f5^2*f6^2 - 
   27540*f0^3*f2*f3^2*f5^2*f6^2 - 1700*f0*f1^4*f4*f5^2*f6^2 + 
   8748*f0^2*f1^2*f2*f4*f5^2*f6^2 - 6480*f0^3*f2^2*f4*f5^2*f6^2 - 
   31320*f0^3*f1*f3*f4*f5^2*f6^2 + 43200*f0^4*f4^2*f5^2*f6^2 + 
   410*f0^2*f1^3*f5^3*f6^2 - 1800*f0^3*f1*f2*f5^3*f6^2 + 
   27000*f0^4*f3*f5^3*f6^2 + 256*f1^2*f2^5*f6^3 - 1024*f0*f2^6*f6^3 - 
   1600*f1^3*f2^3*f3*f6^3 + 6912*f0*f1*f2^4*f3*f6^3 + 
   2250*f1^4*f2*f3^2*f6^3 - 9720*f0*f1^2*f2^2*f3^2*f6^3 - 
   8640*f0^2*f2^3*f3^2*f6^3 - 1350*f0*f1^3*f3^3*f6^3 + 
   21384*f0^2*f1*f2*f3^3*f6^3 - 8748*f0^3*f3^4*f6^3 + 
   2000*f1^4*f2^2*f4*f6^3 - 10560*f0*f1^2*f2^3*f4*f6^3 + 
   9216*f0^2*f2^4*f4*f6^3 - 3750*f1^5*f3*f4*f6^3 + 
   19800*f0*f1^3*f2*f3*f4*f6^3 - 3456*f0^2*f1*f2^2*f3*f4*f6^3 - 
   27540*f0^2*f1^2*f3^2*f4*f6^3 + 3888*f0^3*f2*f3^2*f4*f6^3 + 
   1500*f0*f1^4*f4^2*f6^3 - 6480*f0^2*f1^2*f2*f4^2*f6^3 - 
   17280*f0^3*f2^2*f4^2*f6^3 + 46656*f0^3*f1*f3*f4^2*f6^3 - 
   13824*f0^4*f4^3*f6^3 - 2500*f1^5*f2*f5*f6^3 + 15600*f0*f1^3*f2^2*f5*f6^3 - 
   21888*f0^2*f1*f2^3*f5*f6^3 + 2250*f0*f1^4*f3*f5*f6^3 - 
   31320*f0^2*f1^2*f2*f3*f5*f6^3 + 46656*f0^3*f2^2*f3*f5*f6^3 + 
   15552*f0^3*f1*f3^2*f5*f6^3 - 1800*f0^2*f1^3*f4*f5*f6^3 + 
   31968*f0^3*f1*f2*f4*f5*f6^3 - 77760*f0^4*f3*f4*f5*f6^3 + 
   540*f0^3*f1^2*f5^2*f6^3 - 32400*f0^4*f2*f5^2*f6^3 + 3125*f1^6*f6^4 - 
   22500*f0*f1^4*f2*f6^4 + 43200*f0^2*f1^2*f2^2*f6^4 - 13824*f0^3*f2^3*f6^4 + 
   27000*f0^2*f1^3*f3*f6^4 - 77760*f0^3*f1*f2*f3*f6^4 + 
   34992*f0^4*f3^2*f6^4 - 32400*f0^3*f1^2*f4*f6^4 + 62208*f0^4*f2*f4*f6^4 + 
   38880*f0^4*f1*f5*f6^4 - 46656*f0^5*f6^5$

coeff(q,u,1)-i10;
coeff(q,u,0)+i10*i2/24;
coeff(w,u,2);
coeff(w,u,1)+i4/12;
coeff(w,u,0)-(i2*i4-3*i6)/108;

/* This finishes the computer check */

